The classification of surfaces via normal curves

We present a simple proof of the surface classification theorem using normal curves. This proof is analogous to Kneser's and Milnor's proof of the existence and uniqueness of the prime decomposition of 3-manifolds. In particular, we do not need any invariants from algebraic topology to distinguish surfaces.

==> second arxiv version/T2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'T2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{292.43399125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32361511)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{T2.pdf}}%
    \put(0.02416262,0.26923019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.28256378,0.1286727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.06723094,0.29845451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $x_3$\end{minipage}}}%
    \put(0.22698334,0.08990352){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $x_4$\end{minipage}}}%
    \put(0.28426464,0.29237435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $x_5$\end{minipage}}}%
    \put(0.02758809,0.08975561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $x_6$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{T2.pdf}}%
    \put(0.68513581,0.0370343){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $k=3$\end{minipage}}}%
    \put(0.86648621,0.03579101){\color[rgb]{0,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.0993814\unitlength}\raggedright $l=3$\end{minipage}}}%
    \put(0.57637767,0.24952536){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12140251\unitlength}\raggedright $m=4$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> second arxiv version/T22.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'T22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{330.63331645bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28497568)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{T22.pdf}}%
    \put(0.70909262,0.29214617){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.1658363\unitlength}\raggedright $C_{0,1,0}$\end{minipage}}}%
    \put(0.51026322,0.09490125){\color[rgb]{0,0.57647059,0}\makebox(0,0)[lt]{\begin{minipage}{0.10623071\unitlength}\raggedright $C_{0,0,1}$\end{minipage}}}%
    \put(0.89355056,0.14329708){\color[rgb]{0.97254902,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11195924\unitlength}\raggedright $C_{1,0,0}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{T22.pdf}}%
    \put(0.17801734,0.06317037){\color[rgb]{0,0,0.00392157}\makebox(0,0)[lt]{\begin{minipage}{0.1658363\unitlength}\raggedright $D^2$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> second arxiv version/existence.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e4, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'existence.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{516.32259793bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35650213)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{existence.pdf}}%
    \put(0.17162269,0.02558216){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12174612\unitlength}\raggedright $\Delta_i$\end{minipage}}}%
    \put(0.32283948,0.27669562){\color[rgb]{0.98431373,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04869847\unitlength}\raggedright $c$\end{minipage}}}%
    \put(0.20441373,0.14787722){\color[rgb]{0,0,0.97647059}\makebox(0,0)[lt]{\begin{minipage}{0.12174612\unitlength}\raggedright $E_j$\end{minipage}}}%
    \put(0.21548155,0.25989323){\color[rgb]{0.96862745,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07415445\unitlength}\raggedright $Q_j$\end{minipage}}}%
    \put(0.59729991,0.20442666){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11413132\unitlength}\raggedright $c_j$\end{minipage}}}%
    \put(0.79858602,0.07888222){\color[rgb]{0.99607843,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11413132\unitlength}\raggedright $F_k$\end{minipage}}}%
    \put(0.56202296,0.08095734){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11413132\unitlength}\raggedright $c_i$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> second arxiv version/normal_curves.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'normal_curves.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{402.40847012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21149248)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{normal_curves.pdf}}%
  \end{picture}%
\endgroup%


==> second arxiv version/normalization.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'normalization.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{390.39714279bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25566179)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{normalization.pdf}}%
  \end{picture}%
\endgroup%


==> second arxiv version/prime.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e4, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prime.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{344.64003577bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42215944)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prime.pdf}}%
    \put(0.25636987,0.23779901){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.09171058\unitlength}\raggedright $c'$\end{minipage}}}%
    \put(0.28155384,0.18592373){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23078713\unitlength}\raggedright $F\setminus \nu=D^2$\end{minipage}}}%
    \put(0.19931387,0.42371659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26486046\unitlength}\raggedright $e_1$\end{minipage}}}%
    \put(0.79804714,0.42472736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26486046\unitlength}\raggedright $e_1$\end{minipage}}}%
    \put(0.21660277,0.0354997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26486046\unitlength}\raggedright $e_2$\end{minipage}}}%
    \put(0.82662475,0.03989625){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26486046\unitlength}\raggedright $e_2$\end{minipage}}}%
    \put(0.267875,0.32364508){\color[rgb]{0,0.41568627,0}\makebox(0,0)[lt]{\begin{minipage}{0.36364597\unitlength}\raggedright $\nu=T^2\setminus D^2$\end{minipage}}}%
    \put(0.83306097,0.33297157){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09171058\unitlength}\raggedright $c$\end{minipage}}}%
    \put(0.86725814,0.22587223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12658398\unitlength}\raggedright $F_2$\end{minipage}}}%
    \put(0.66487306,0.22509503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1807124\unitlength}\raggedright $F_1=D^2$\end{minipage}}}%
    \put(0.18033922,0.28715974){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09171058\unitlength}\raggedright $c$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> second arxiv version/singular_triangulations.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'singular_triangulations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{265.44712128bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31541155)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{singular_triangulations.pdf}}%
    \put(0.08102525,0.11901926){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23831794\unitlength}\raggedright $\Delta_1$\end{minipage}}}%
    \put(0.66230934,0.12076389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23831794\unitlength}\raggedright $\Delta_1$\end{minipage}}}%
    \put(0.7820673,0.24250812){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23831794\unitlength}\raggedright $\Delta_2$\end{minipage}}}%
    \put(0.202884,0.24250812){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23831794\unitlength}\raggedright $\Delta_2$\end{minipage}}}%
  \end{picture}%
\endgroup%

